Pitch Smoothing Using Relative Interval Networks

Pitch tracking systems typically couple a per-frame fundamental frequency ($F_0$) estimator with a temporal smoothing stage to obtain continuous trajectories. Conventional Viterbi smoothers enforce first-order continuity but lack long-term temporal awareness and could lock into octave errors across corrupted frames. We propose Relative Interval Networks (RIN), a trajectory smoothing framework that reconciles per-frame pitch estimates with data-driven multi-hop pitch differences. We extract robust relative pitch intervals across arbitrary frame offsets using Variable-Q Transform cross-correlation. We formulate pitch smoothing as an $L_1$-norm optimization problem and prove its equivalence to a minimum cost circulation problem, solved efficiently via linear programming. Evaluations across speech, singing, and instrumental datasets show that RIN substantially improves weak estimators, matches or outperforms Viterbi decoding at a comparable computational cost, and provides superior robustness under certain acoustic degradation.

==> figures/hop_ablation.dat <==
k prime_prefix full_oracle
0 nan 65.0724
1 71.2753 72.7459
2 72.7158 74.2796
3 72.6316 74.5226
4 72.7029 74.8459
5 72.9021 74.6251
6 73.7440 74.3217
7 73.5494 74.0183
8 nan 73.7134
9 nan 73.2945
10 nan 72.9043
11 nan 72.4543
12 nan 72.0829
13 nan 71.6786
14 nan 71.2724
15 nan 70.8373


==> figures/hop_ablation_crepe.dat <==
k prime_prefix full_oracle
0 nan 67.2813
1 74.2236 75.1891
2 75.5565 76.9687
3 76.0533 77.6446
4 76.4758 77.8775
5 76.8595 77.8926
6 77.3842 77.7587
7 77.3609 77.6173
8 nan 77.4678
9 nan 77.2970
10 nan 77.0989
11 nan 76.9281
12 nan 76.6850
13 nan 76.5026
14 nan 76.3037
15 nan 76.0762


==> figures/noise_babble.dat <==
snr swipe_raw swipe_vit swipe_rin crepe_raw crepe_vit crepe_rin
20 84.94 84.19 84.21 85.03 85.04 85.17
15 84.11 83.33 83.61 83.94 83.94 84.47
10 82.16 81.32 82.30 81.88 82.04 82.88
5 77.38 76.62 78.30 77.67 77.89 79.03
0 66.62 66.12 66.70 69.15 69.52 70.45
-5 45.92 45.25 39.31 52.00 52.77 52.86
-10 22.66 21.65 13.94 28.27 28.30 27.68


==> figures/noise_white.dat <==
snr swipe_raw swipe_vit swipe_rin crepe_raw crepe_vit crepe_rin
20 85.28 84.75 84.70 85.34 84.91 85.49
15 85.05 84.59 84.58 84.87 84.65 85.29
10 84.57 84.20 84.34 84.22 84.20 85.03
5 83.51 83.49 83.87 83.35 83.56 84.69
0 81.32 81.99 82.85 81.90 82.37 84.06
-5 76.44 78.86 80.53 78.02 79.14 82.26
-10 65.03 71.48 73.75 67.18 68.19 76.36

